Interferometric Mapping of Magnetic fields: NGC2071IR

We present polarization maps of NGC2071IR from thermal dust emission at 1.3 mm and from CO J=$2 \to 1$ line emission. The observations were obtained using the Berkeley-Illinois-Maryland Association array in the period 2002-2004. We detected dust and line polarized emission from NGC2071IR that we used to constrain the morphology of the magnetic field. From CO J=$2 \to 1$ polarized emission we found evidence for a magnetic field in the powerful bipolar outflow present in this region. We calculated a visual extinction $A_{\rm{v}} \approx 26$ mag from our dust observations. This result, when compared with early single dish work, seems to show that dust grains emit polarized radiation efficiently at higher densities than previously thought. Mechanical alignment by the outflow is proposed to explain the polarization pattern observed in NGC2071IR, which is consistent with the observed flattening in this source.

==> answer.txt <==
Dear Dr. Herbst
Scientific Editor
The Astrophysical Journal


Enclosed, please find our answers for the final comments made by
the referee. We acknowledge his/her comments, which much helped
to improve our paper.

Best regards,

Paulo C. Cortes
Post-doctoral Fellow
Departamento de Astronomia
Universidad de Chile
Casilla 36-D, Santiago
Chile
pcortes@das.uchile.cl
*************************************************

>The paper is much improved and almost ready for publication.  I have two minor points about which the authors should do something.  Of these points, the first is the more important.
                                                                                
>MINOR COMMENT 1:
                                                                                
>The new Figure 1 is good. However, there will be trouble with the numbers 
>and a$the inset -- they are thin and weak and won't reproduce well. In
>contrast, the greyscale image is terrific for annotation readability.
>It would be a shame to have this stark contrast between readability and
>illegibility on one and the same figure!
 
We re-shaped the figure in order to make it more clear. Colors were changed
and font size increased. We believe that the figure is now readable, even 
if printed just as a grayscale.                                                                               
                                                                                
MINOR COMMENT 2 (IN CAPS BELOW):
                                                                                
>>> section 4.1, paragraph 2, last two sentences.  Their integrated flux at
>>> 1.3 mm is 1.8 Jy. They say that Scoville et al obtained a peak flux of
>>> 0.17 Jy while at 2.7 mm but don't connect this with their result. Is
>>> there no connection because Scoville's was a peak flux and theirs an
>>> integrated one? Or are they implying that Scoville missed a lot of the
>>> flux? Or can one get a spectral index, of limit on one, from these
>>> numbers? If, indeed, there is no connection, why mention the Scoville
>>> result at all?
                                                                                
>>The paragraph was re-written in order to improve the wording. Our 
>>intention
>>was to compare the morphologies of both interferometric observation of the
>>same source. The morphologies are different, which we believe is explained
>>due to the different resolutions. The fluxes are mentioned to complement
>>the information.
                                                                                
>OK...IT WOULD BE BEST TO PRESENT A VERSION OF THE CURRENT DATA CONVOLVED
>WITH THE RESOLUTION OF THE SCOVILLE ET AL DATA, BUT THAT MAY BE GOING
>FURTHER THAN THE AUTHORS DESIRE TO...(IN OTHER WORDS, I DON'T THINK IT
>IS NECESSARY FOR PUBLICATION!)

While this suggestion might be important for the source description, we
believe that it will not add new information to our results. Therefore, 
we will not add an additional figure as suggested by the referee. However,
we would like to thank the referee for his/her suggestion and for allowing publication.  

